Practical Reasoning in DatalogMTL

DatalogMTL is an extension of Datalog with metric temporal operators that has found an increasing number of applications in recent years. Reasoning in DatalogMTL is, however, of high computational complexity, which makes reasoning in modern data-intensive applications challenging. In this paper we present a practical reasoning algorithm for the full DatalogMTL language, which we have implemented in a system called MeTeoR. Our approach effectively combines an optimised (but generally non-terminating) materialisation (a.k.a. forward chaining) procedure, which provides scalable behaviour, with an automata-based component that guarantees termination and completeness. To ensure favourable scalability of the materialisation component, we propose a novel semina\"ive materialisation procedure for DatalogMTL enjoying the non-repetition property, which ensures that each specific rule application will be considered at most once throughout the entire execution of the algorithm. Moreover, our materialisation procedure is enhanced with additional optimisations which further reduce the number of redundant computations performed during materialisation by disregarding rules as soon as it is certain that they cannot derive new facts in subsequent materialisation steps. Our extensive evaluation supports the practicality of our approach.

==> results/new/automata_itemporal.txt <==
a b
0 420.0
1 367.2
2 525.6
3 494.4
4 511.2
5 552.0
6 561.6
7 523.2
8 525.6
9 403.2
10 429.6
11 561.6
12 520.8
13 585.6
14 535.2
15 508.8
16 446.4
17 420.0
18 499.2
19 571.2


==> results/new/automata_itemporal_scale.txt <==
a b
1000 298.3
2000 798.7
3000 1572.3
4000 2638.4
5000 4233.2


==> results/new/automata_ltl.txt <==
a,b,c
1023.2,211.2,0
1342.3,219.2,1
898.2,102.23,2
783.2,98.2,3
1562.1,298.3,4
1312.3,193.2,5
1233.1,234.1,6
893.2,167.3,7
1248.2,198.6,8
993.3,201.2,9

==> results/new/automata_lubm.txt <==
a b
0 247.2
1 283.2
2 290.4
3 355.2
4 256.8
5 352.8
6 259.2
7 340.8
8 242.4
9 278.4
10 273.6
11 343.2
12 276.0
13 321.6
14 336.0
15 348.0
16 345.6
17 333.6
18 304.8
19 300.0


==> results/new/automata_lubm_scale.txt <==
a b
1000 224.1
2000 322.2
3000 773.3
4000 1254.1
5000 2066.1

==> results/new/automata_weather.txt <==
a b
0 91.2
1 81.6
2 76.8
3 96.0
4 88.8
5 108.0
6 105.6
7 76.8
8 115.2
9 86.4
10 91.2
11 93.6
12 96.0
13 84.0
14 93.6
15 79.2
16 96.0
17 108.0
18 98.4
19 117.6


==> results/new/automata_weather_scale.txt <==
a b
1000 86.3
2000 163.2
3000 256.5
4000 478.4
5000 998.2

==> results/new/compare_sql_lubm.txt <==
8.78,3.0,0
5.22,1.8,0
5.39,2.2,0
8.4,2.1,0
9.67,1.6,0
9.18,2.7,0
9.38,1.7,0
8.58,2.2,0
4.95,1.7,0
9.56,2.3,0
5.5,1.8,0
9.24,2.4,0
9.92,1.9,0
8.61,1.6,0
8.79,2.5,0
9.53,1.7,0
8.63,2.4,0
8.32,2.1,0
5.42,2.6,0
8.11,1.6,0
11.91,5.6,1
14.22,7.5,1
12.78,7.9,1
7.99,3.7,1
11.88,5.0,1
13.79,6.7,1
9.78,4.2,1
14.38,7.6,1
12.95,5.1,1
12.42,6.0,1
14.4,6.53,1
15.2,6.08,1
13.52,3.9,1
13.68,4.8,1
13.85,5.3,1
15.5,7.47,1
12.8,5.7,1
14.7,9.14,1
17.4,8.79,1
23.1,8.3,2
18.34,6.9,2
22.2,8.7,2
21.96,10.5,2
17.04,10.7,2
16.82,8.9,2
16.57,9.1,2
23.43,8.9,2
16.97,8.6,2
22.57,7.6,2
18.94,8.0,2
16.07,7.7,2
22.9,8.1,2
21.85,10.4,2
24.53,8.2,2
22.41,10.0,2
18.31,7.5,2
23.41,9.8,2
22.25,10.8,2
17.72,9.2,2
18.51,9.0,2

==> results/new/compare_sql_weather.txt <==
12.3,4.22,0
11.96,4.3,0
13.7,4.3,0
12.47,3.7,0
11.34,3.8,0
12.87,4.2,0
11.75,4.4,0
12.53,3.4,0
12.54,4.1,0
12.74,4.1,0
12.65,4.7,0
11.98,5.1,0
7.43,4.6,0
7.48,3.9,0
12.69,3.0,0
12.43,5.2,0
13.26,3.7,0
12.77,3.2,0
12.4,4.2,0
12.33,3.0,0
16.6,12.17,1
17.7,12.81,1
17.35,9.8,1
17.15,7.6,1
18.2,14.93,1
19.1,10.25,1
17.11,8.7,1
16.6,13.57,1
17.41,7.4,1
15.7,8.2,1
17.05,8.7,1
21.2,17.7,1
17.0,13.57,1
16.6,10.46,1
15.03,7.4,1
16.67,8.2,1
19.8,11.43,1
17.24,9.5,1
18.6,15.56,1
16.58,8.7,1

==> results/new/ltl_iemporal.txt <==
a b
0 2942.4
1 2217.6
2 2774.4
3 2025.6
4 2270.4
5 2390.4
6 2136.0
7 2644.8
8 2304.0
9 2049.6
10 1804.8
11 2424.0
12 2361.6
13 2476.8
14 2347.2
15 1867.2
16 2664.0
17 2323.2
18 2217.6
19 2025.6


==> results/new/ltl_itemporal.txt <==
a b
0 2112.0
1 2236.8
2 2577.6
3 2385.6
4 2668.8
5 2918.4
6 2222.4
7 2553.6
8 2601.6
9 2409.6
10 2587.2
11 2976.0
12 2280.0
13 2510.4
14 2356.8
15 2107.2
16 2467.2
17 2524.8
18 2073.6
19 2164.8


==> results/new/ltl_itemporal_scale.txt <==
a b
0 51.6
1 51.6
2 51.6
3 51.6
4 51.6


==> results/new/ltl_lubm.txt <==
a b
0 1296.0
1 1464.0
2 1536.0
3 1545.6
4 1358.4
5 1651.2
6 1296.0
7 1454.4
8 1435.2
9 1411.2
10 1315.2
11 1435.2
12 1305.6
13 1593.6
14 1545.6
15 1612.8
16 1617.6
17 1449.6
18 1564.8
19 1324.8


==> results/new/ltl_lubm_scale.txt <==
a b
0 65.2
1 133.2
2 256.5
3 478.4
4 978.2


==> results/new/ltl_weather.txt <==
a b
0 451.2
1 585.6
2 446.4
3 499.2
4 432.0
5 470.4
6 441.6
7 532.8
8 571.2
9 388.8
10 384.0
11 552.0
12 427.2
13 364.8
14 489.6
15 456.0
16 432.0
17 441.6
18 494.4
19 475.2


==> results/new/ltl_weather_scale.txt <==
a b
0 11.5
1 11.5
2 11.5
3 11.5
4 11.5


==> results/new/mat_easy_time_naive.txt <==
t n
0 0.0
1 2.9
2 5.9
3 9.2
4 12.4
5 15.7
6 18.9
7 22.1
8 25.3
9 28.6
10 32.0
11 34.9
12 37.8
13 41.0
14 44.4
15 47.9
16 51.1
17 54.0
18 56.9
19 60.2
20 63.6
21 66.9
22 70.0
23 73.3
24 76.4
25 79.8
26 82.7
27 85.6
28 88.8
29 92.1
30 95.3

==> results/new/mat_easy_time_opt.txt <==
t n
0 0
1 3.1
2 5.2
3 7.0
4 9.4
5 11.4
6 13.6
7 14.5
8 15.4
9 16.3
10 17.2
11 18.2
12 19.4
13 20.8
14 22.1
15 23.2
16 24.2
17 25.5
18 26.8
19 27.7
20 28.9
21 29.9
22 31.2
23 32.5
24 33.9
25 35.3
26 36.2
27 37.5
28 38.5
29 39.5
30 40.2

==> results/new/mat_easy_time_semi.txt <==
t n
0 0.0
1 3.0
2 4.9
3 6.8
4 9.1
5 11.3
6 13.9
7 15.9
8 17.3
9 18.8
10 20.3
11 21.8
12 23.2
13 24.8
14 26.2
15 27.2
16 28.7
17 30.6
18 32.2
19 34.1
20 35.6
21 37.1
22 39.1
23 40.6
24 42.6
25 44.6
26 46.6
27 47.9
28 49.3
29 50.8
30 52.4

==> results/new/mat_itemporal_hard_memory_naive.txt <==
t n
0 100000
1 125998
2 152910
3 176863
4 197728
5 216735
6 241188
7 271715
8 302213
9 324595
10 353358
11 381755
12 402498
13 432001
14 458085
15 458085
16 458085
17 458085
18 458085
19 458085
20 458085
21 458085
22 458085
23 458085
24 458085
25 458085
26 458085
27 458085
28 458085
29 458085
30 458085

==> results/new/mat_itemporal_hard_memory_opt.txt <==
t n
0 100000
1 117594
2 132354
3 153288
4 164921
5 181426
6 192352
7 205012
8 211440
9 219653
10 227834
11 234654
12 241093
13 247792
14 256403
15 256403
16 256403
17 256403
18 256403
19 256403
20 256403
21 256403
22 256403
23 256403
24 256403
25 256403
26 256403
27 256403
28 256403
29 256403
30 256403


==> results/new/mat_itemporal_hard_memory_semi.txt <==
t n
0 100000
1 117594
2 132354
3 153288
4 164921
5 181426
6 192352
7 205012
8 213641
9 226756
10 240170
11 254560
12 264096
13 278783
14 286030
15 299251
16 307614
17 320598
18 320598
19 320598
20 320598
21 320598
22 320598
23 320598
24 320598
25 320598
26 320598
27 320598
28 320598
29 320598
30 320598


==> results/new/mat_itemporal_hard_time_naive.txt <==
t n
0 0.0
1 7.2
2 15.1
3 22.7
4 29.9
5 37.0
6 44.6
7 52.5
8 59.3
9 67.2
10 75.2
11 82.2
12 90.6
13 97.5
14 105.2
15 112.7
16 120.2
17 128.0
18 133.6
19 139.2
20 144.6
21 149.8
22 154.8
23 160.6
24 165.9
25 171.3
26 177.2
27 182.5
28 187.9
29 193.6
30 198.9


==> results/new/mat_itemporal_hard_time_opt.txt <==
t n
0 0.0
1 7.4
2 11.2
3 14.5
4 17.9
5 21.5
6 25.9
7 28.6
8 31.9
9 35.2
10 38.4
11 39.9
12 41.2
13 42.8
14 44.2
15 45.6
16 47.0
17 48.7
18 50.3
19 52.2
20 54.0
21 55.4
22 57.5
23 59.2
24 61.3
25 62.9
26 64.7
27 66.1
28 67.6
29 69.4
30 71.2


==> results/new/mat_itemporal_hard_time_semi.txt <==
t n
0 0.0
1 7.4
2 11.1
3 15.0
4 18.7
5 22.3
6 25.8
7 28.2
8 33.3
9 37.2
10 40.6
11 43.4
12 46.3
13 49.2
14 51.9
15 55.0
16 57.8
17 60.5
18 63.4
19 66.1
20 68.9
21 71.8
22 74.6
23 77.4
24 80.2
25 83.1
26 86.0
27 88.8
28 91.5
29 94.4
30 97.2


==> results/new/mat_itemporal_memory_naive.txt <==
t n
0 100000
1 119943
2 136968
3 159649
4 184217
5 209161
6 228846
7 251095
8 270957
9 288592
10 310964
11 326563
12 351273
13 367046
14 367046
15 367046
16 367046
17 367046
18 367046
19 367046
20 367046
21 367046
22 367046
23 367046
24 367046
25 367046
26 367046
27 367046
28 367046
29 367046
30 367046


==> results/new/mat_itemporal_memory_opt.txt <==
t n
0 100000
1 107462
2 120869
3 130029
4 136650
5 141750
6 150163
7 155230
8 164717
9 169281
10 173434
11 178054
12 182496
13 186637
14 192081
15 192081
16 192081
17 192081
18 192081
19 192081
20 192081
21 192081
22 192081
23 192081
24 192081
25 192081
26 192081
27 192081
28 192081
29 192081
30 192081


==> results/new/mat_itemporal_memory_semi.txt <==
t n
0 100000
1 107462
2 120869
3 130029
4 136650
5 141750
6 150163
7 155230
8 164717
9 169281
10 177068
11 182383
12 191749
13 203020
14 209400
15 218881
16 227296
17 227296
18 227296
19 227296
20 227296
21 227296
22 227296
23 227296
24 227296
25 227296
26 227296
27 227296
28 227296
29 227296
30 227296


==> results/new/mat_itemporal_time_naive.txt <==
t n
0 0.0
1 5.4
2 10.6
3 15.7
4 21.3
5 26.2
6 31.6
7 36.5
8 41.2
9 46.0
10 50.5
11 55.7
12 60.2
13 64.9
14 70.2
15 75.3
16 80.2
17 85.1
18 89.0
19 93.4
20 97.6
21 101.8
22 105.7
23 109.6
24 113.8
25 118.2
26 122.1
27 125.9
28 130.1
29 134.0
30 138.3


==> results/new/mat_itemporal_time_opt.txt <==
t n
0 0
1 5.6
2 8.7
3 11.7
4 15.1
5 18.2
6 21.2
7 24.3
8 27.4
9 29.0
10 31.1
11 33.0
12 34.4
13 36.5
14 37.9
15 39.8
16 41.6
17 43.0
18 44.5
19 45.9
20 47.3
21 49.1
22 50.5
23 52.2
24 53.7
25 55.5
26 56.9
27 58.3
28 59.6
29 61.3
30 62.6

==> results/new/mat_itemporal_time_semi.txt <==
t n
1 5.5
2 8.9
3 12.6
4 16.1
5 19.7
6 23.1
7 26.3
8 29.5
9 32.6
10 35.4
11 38.3
12 41.1
13 44.1
14 46.9
15 50.0
16 52.7
17 55.7
18 58.5
19 61.6
20 64.7
21 67.6
22 70.4
23 73.2
24 76.0
25 78.8
26 81.7
27 84.6
28 87.5
29 90.4
30 93.2


==> results/new/mat_lubm_memory_naive.txt <==
t n
0 100000
1 111898
2 129734
3 142021
4 161067
5 174297
6 191459
7 206049
8 224403
9 235171
10 248313
11 264592
12 280595
13 292550
14 292550
15 292550
16 292550
17 292550
18 292550
19 292550
20 292550
21 292550
22 292550
23 292550
24 292550
25 292550
26 292550
27 292550
28 292550
29 292550
30 292550


==> results/new/mat_lubm_memory_opt.txt <==
t n
0 100000
1 108102
2 114476
3 122010
4 129833
5 132972
6 136024
7 139948
8 143221
9 146290
10 146290
11 146290
12 146290
13 146290
14 146290
15 146290
16 146290
17 146290
18 146290
19 146290
20 146290
21 146290
22 146290
23 146290
24 146290
25 146290
26 146290
27 146290
28 146290
29 146290
30 146290


==> results/new/mat_lubm_memory_semi.txt <==
t n
0 100000
1 108102
2 114476
3 122010
4 129833
5 132972
6 136024
7 142210
8 148572
9 155364
10 161513
11 168183
12 175157
13 175157
14 175157
15 175157
16 175157
17 175157
18 175157
19 175157
20 175157
21 175157
22 175157
23 175157
24 175157
25 175157
26 175157
27 175157
28 175157
29 175157
30 175157

==> results/new/mat_scale_itemporal_easy.txt <==
a b
200 153.34
400 294.12
600 422.33
800 578.31
1000 704.23


==> results/new/mat_scale_itemporal_easy_memory.txt <==
a b
200  2739332
400  4793453
600  6693384
800  8612738
1000 10588382

==> results/new/mat_scale_itemporal_hard.txt <==
a b
200 413.34
400 894.17
600 1362.13
800 1848.37
1000 2234.23

==> results/new/mat_scale_itemporal_hard_memory.txt <==
a b
200 3393916
400 5793419
600  7993237
800  10102432
1000 12400981

==> results/new/mat_scale_itemporal_medium.txt <==
a b
200 213.34
400 494.17
600 722.13
800 928.37
1000 1148.23

==> results/new/mat_scale_itemporal_medium_memory.txt <==
a b
200 2993913
400 5093423
600 7243243
800 9127343
1000 11038985

==> results/new/mat_scale_lubm.txt <==
a b
200 313.33
400 694.12
600 1062.13
800 1448.31
1000 1834.22

==> results/new/mat_scale_lubm_memory.txt <==
a b
200 3193913
400 5293423
600 7043223
800 9027543
1000 10838986

==> results/new/mat_scale_weather.txt <==
a b
200 67.33
400 124.16
600 212.14
800 318.32
1000 423.23

==> results/new/mat_scale_weather_memory.txt <==
a b
200  2139332
400  4293453
600  6093384
800  8112738
1000 10388382
